Testing Models of Triggered Star Formation with Young Stellar Objects in Cepheus OB4

OB associations are home to newly formed massive stars, whose turbulent winds and ionizing flux create H II regions rich with star formation. Studying the distribution and abundance of young stellar objects (YSOs) in these ionized bubbles can provide essential insight into the physical processes that shape their formation, allowing us to test competing models of star formation. In this work, we examined one such OB association, Cepheus OB4 (Cep OB4) - a well-suited region for studying YSOs due to its Galactic location, proximity, and geometry. We created a photometric catalog from Spitzer/IRAC mosaics in bands 1 (3.6 $\mu$m) and 2 (4.5 $\mu$m). We supplemented the catalog with photometry from WISE, 2MASS, IRAC bands 3 (5.8 $\mu$m) and 4 (8.0 $\mu$m), MIPS 24 $\mu$m, and MMIRS near IR data. We used color-color selections to identify 821 YSOs, which we classified using the IR slope of the YSOs' spectral energy distributions (SEDs), finding 67 Class I, 103 flat spectrum, 569 Class II, and 82 Class III YSOs. We conducted a clustering analysis of the Cep OB4 YSOs and fit their SEDs. We found many young Class I objects distributed in the surrounding shell and pillars as well as a relative age gradient of unclustered sources, with YSOs generally decreasing in age with distance from the central cluster. Both of these results indicate that the expansion of the H II region may have triggered star formation in Cep OB4.

==> response.txt <==
1. ✓
2. ✓
3. CMD
4. radio, etc.
5. ✓
6. pillars
7. ✓
8. clustering discussion
9. radio, etc.






1. The methods used to extract each source and then narrow them down to YSO cluster members is robust and complete with the data in hand as well as the SED modeling and spatial clustering methods. 

Thank you!

2. Most young clusters are destroyed Lada & Lada (2003). Although the kinematics and thus potential survival rate of the cluster or smaller clusters is beyond the scope of this paper the referee encourages the authors to think about this work for future papers or data collection. Baumgardt & Kroupa (2008) have nice simulations on the effects of residual gas expulsion on the survival rate and final properties of clusters. It may be useful for the authors to think about the implications if part of the cluster or any smaller identified clusters will remain bound.

We will consider using kinematics data in future studies on this region. We've included an additional paragraph in the conclusions section on possible future studies of Cep OB4 where we mention the potential usefulness of kinematic information. There are more details on our plans for future observations in our response to Point #9.

3. Although pre-ms evolutionary tracks are uncertain it would be nice (although not required for acceptance) to see a plot of the YSOs on any of the many pre-ms evolutionary tracks available. This would give a clearer insight into the age spread and range of masses of the YSOs. A plot using evolutionary tracks or similar would help demonstrate that this region has continual or more than one epoch of star formation as many star formation regions demonstrate.

We included CMDs in the optical and near-infrared with PMS isochrones and evolutionary tracks (for optical only) overplotted – Figure #18. The NIR CMDs do not distinguish well between different isochrones and we have few sources with optical photometry so we include these plots and related discussion in Section 7.1 instead of dedicating an additional section to this analysis. We found that the optical CMD is consistent with an age of 2 Myr for the central cluster as most of the YSOs are younger than 2 Myr. The PMS isochrones and evolutionary tracks are taken from Siess et al. 2000 and the MS isochrone from Gerardi 2002. As expected, the YSOs do show a range of masses and ages in the CMD.

4. The referee encourages the authors to collect or analyze any available radio, sub-mm, or other datasets in Cepheus OB4 to further investigate the impacts of the massive stars on the region. Are there constraints on the OB winds/outflows that have presumably created the HII region? Is there a single O star that likely seems responsible for the HII region since there are several? Are there outflows in the regions that can further be analyzed? How much dust is in the region? If any of this data is found to be straightforward and simple to analyze I encourage the authors to include it in this paper as it would give further insight into the details of the region.

We were unable to identify any available radio or sub-mm data in Cepheus OB4 of sufficient resolution and spatial coverage to address these questions. We elaborate on our plans for future observations in our response to Point #9. We have included additional discussion in Section 5.3 (formerly 5.2 – YSOs in Pillars) to provide more insight into the O-star outflows. There are more details on this in our response to Point #6. 

5. Although Section 5.1.1 describes the DBSCAN clustering method it is not unexpected that Class II and Class III YSOs are not clustered but have dispersed out for various reasons: dynamical encounters ejecting members, they formed more or less where they are now prior to the more massive stars eroding the molecular material, the inevitable decrease of the gravitational potential of the innate cluster due to the OB stars pushing material out and thus allowing pre-ms stars to disperse from the molecular cloud, etc. It would be fruitful to see more discussion about the YSOs that are not in tight clusters. What does their distribution mean? How does the fraction of unclustered YSOs in the region compare to other star forming regions or HII regions in the literature?

We have added in an additional subsection (5.2) to discuss the unclustered sources. We included a brief discussion of potential explanations for the presence of these sources and described the need for kinematic data to conclusively distinguish between the various scenarios. We compared our clustering fraction to those of previous studies. We included additional plots in Figure 16 of the distribution of the unclustered sources – both their density and Class I / Class II (CI/CII) ratios as a function of radius. The density distribution indicates that a large number of unclustered sources were likely once associated with the central cluster in Be~59. The CI/CII ratio further supports this conclusions, demonstrating that the sources closer to the center are of a similar age to the sources in the cluster. The CI/CII distribution further supports our conclusions by illustrating the rough association between YSO age and projected distance from the region's central cluster, with younger YSOs being more distant from the cluster center. 


6. A more in depth discussion of Section 5.2 would be potentially insightful for the readers. These YSOs are certainly interesting if they were triggered by the OB winds and UV radiation. What are the projected distances of the pillars of the shock waves? Does the distance correspond to a specific OB star? Additionally, it may be useful to add a subsection about the O stars identified by Skiff (2014). Anything particularly interesting about any of those stars? 

We have added additional analysis and discussion to Section 5.3: YSOs in Pillars (formerly Section 5.2). We have included an additional figure – Figure #17 – to roughly illustrate the potential origins of the shockwave that evacuated the diffuse material to create the pillars. We use a rough estimate of the shockwave's expansion velocity to estimate a lower limit on the association's age. We discuss the limitations of this estimate including the lack of a clear definition of a pillar's location and our inability to correct for projection effects. Overall, however, we find that the pillars' projected distances and the shockwave's estimated travel time from the central cluster are generally consistent with Be 59's published age of ~2Myr. 

The pillar directions in Figure #17 – while only a rough illustration of the pillars' projected origins – seem to point to the four central O stars. We conclude that these four O stars are likely the most influential and are the source of ionizing shockwaves. We are unable to say confidently which of the four is most responsible as our estimates for the pillar origins lack the required level of precision. We chose not to include a section on the O stars as we could not identify any specific interesting characteristics to discuss, but we do include an additional mention of the O stars in the paper's introduction. 


7. As stated in Section 5.1.2, 37% of the YSOs are unclustered. Section 7.2 (and Figure 16) goes on to explore the large distribution of Class I and flat spectrum sources scattered throughout the region and not confined to Be 59. The referee completely agrees that the ages and distribution of the YSOs in Cep OB4 are more complicated than a simple relation between age and distance from Be 59. Can the authors explore the implications of the unclusters YSOs to the overall cluster formation process besides it pointing to triggered star formation? What possible kinematical studies can potentially be conducted to further investigate this? The authors could go further into depth about future work or the importance of the kinematics of the region. 

As described in our response to point 5, we have included an additional section to discuss the distribution of unclustered sources. We have also added an additional section in the paper's conclusion to describe potential future work and the need for additional data. We include a comment on kinematic data and how it could potentially be used to determine the origins of the unclustered YSOs.


8. More discussion of the clustering results would be very interesting. For example, in Section 5.1.3 it is noted that Subcluster 3 has a significantly higher ratio of Class 1 to Class II objects. Does this imply something about the evolutionary phase of this particular subcluster? Does it possibly have to do with the location of subcluster 3 in Be 59? Is it possible the formation was triggered by a OB star? And hence later than other subclusters?

We included additional discussion of the clustering results in Section 5.1. The higher CI/CII ratio does indicate a younger relative age of the subcluster. We suggest that subcluster 3 was perhaps triggered by the O-star to the southwest. It is possible that subcluster 3 is younger because it is located in an especially dense, nebulous region of the central cluster. The material in this region was not evacuated because it is more concentrated – similar to the process that formed the pillars. The overdensity was likely affected by the nearby O star's outflows. We acknowledge that our conclusions about the subcluster's history (and the entire clustering analysis) could be affected by projection effects. Based on the shape of the region and of the nebulosities in Be 59, we do believe that the subcluster is likely to be physically associated with the central cluster and the O stars – not just apparently close.


9. Zero Class 0 protostars are identified even though Class I and 0 are grouped together with alpha > 0.3 as the definition. Longer wavelength data like Herschel, SOFIA, ALMA, VLA, etc., would help further distinguish Class 0 objects from Class I and potentially identify new YSOs if they are deeply embedded at a young phase. Have the authors thought about new observations at longer wavelengths? Or specific instruments to obtain spectra of specific sources to help further characterize and/or analyze them?

This is a good point, longer wavelength data would help us identify Class 0 and deeply embedded Class I sources that cannot be detected in the IRAC 3.6 and 4.5 micron images. Unfortunately, we have not located previous IR or submm observations that would allow us to pursue this. Due to the position of Cep OB4 at ~5 deg above the Galactic plane, it was missed by many of the Galactic plane surveys (e.g., GLIMPSE, MIPSGAL, Herschel, Bolocam). At +68 deg Declination, it is out of ALMA's reach. However, we plan on using the Submillimeter Array on Maunakea to target regions in the shell in order to locate these younger objects. We have added a description of our future plans in the last section of the paper.



